Image quality assessment by overlapping task-specific and task-agnostic measures: application to prostate multiparametric MR images for cancer segmentation

Image quality assessment (IQA) in medical imaging can be used to ensure that downstream clinical tasks can be reliably performed. Quantifying the impact of an image on the specific target tasks, also named as task amenability, is needed. A task-specific IQA has recently been proposed to learn an image-amenability-predicting controller simultaneously with a target task predictor. This allows for the trained IQA controller to measure the impact an image has on the target task performance, when this task is performed using the predictor, e.g. segmentation and classification neural networks in modern clinical applications. In this work, we propose an extension to this task-specific IQA approach, by adding a task-agnostic IQA based on auto-encoding as the target task. Analysing the intersection between low-quality images, deemed by both the task-specific and task-agnostic IQA, may help to differentiate the underpinning factors that caused the poor target task performance. For example, common imaging artefacts may not adversely affect the target task, which would lead to a low task-agnostic quality and a high task-specific quality, whilst individual cases considered clinically challenging, which can not be improved by better imaging equipment or protocols, is likely to result in a high task-agnostic quality but a low task-specific quality. We first describe a flexible reward shaping strategy which allows for the adjustment of weighting between task-agnostic and task-specific quality scoring. Furthermore, we evaluate the proposed algorithm using a clinically challenging target task of prostate tumour segmentation on multiparametric magnetic resonance (mpMR) images, from 850 patients. The proposed reward shaping strategy, with appropriately weighted task-specific and task-agnostic qualities, successfully identified samples that need re-acquisition due to defected imaging process.

==> melba.sty.txt <==
% v1.01
% For any question, please contact publishing-editor@melba-journal.org

% This style file was based on the JLMR style file.
\usepackage{amsmath}
\usepackage{lineno} % for line numbers. TODO: make this opnly called in submission
\typeout{Document Style `melba-jmlr' -- Dec 2019.}

\newif\if@abbrvbib\@abbrvbibfalse
\DeclareOption{abbrvbib}{\@abbrvbibtrue}

\newif\if@usehyper\@usehypertrue
\DeclareOption{nohyperref}{\@usehyperfalse}
\DeclareOption{hyperref}{\@usehypertrue}

\newif\if@accepted{\@acceptedfalse}
\DeclareOption*{\PackageWarning{melba}{Unknown ‘\CurrentOption’}}
\DeclareOption{accepted}{\@acceptedtrue}

\newif\if@arxiv{\@arxivfalse}
\DeclareOption{arxiv-submission}{\@arxivtrue}

\ProcessOptions\relax

\if@accepted
\else
  \if@arxiv
  \else % not accepted nor arxiv
    \linenumbers
  \fi
\fi


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%                             REQUIRED PACKAGES
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\RequirePackage{epsfig}
\RequirePackage{amssymb}
\RequirePackage{natbib}
\RequirePackage{graphicx}

\if@usehyper
\RequirePackage[colorlinks=false,allbordercolors={1 1 1}]{hyperref}
\fi

\if@abbrvbib
\bibliographystyle{abbrvnat}
\else
\bibliographystyle{plainnat}
\fi

\bibpunct{(}{)}{;}{a}{,}{,}
 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%                             P A G E   S I Z E
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 
% Change the overall width of the page.  If these parameters are
%       changed, they will require corresponding changes in the
%       maketitle section.
%
\renewcommand{\topfraction}{0.95}   % let figure take up nearly whole page
\renewcommand{\textfraction}{0.05}  % let figure take up nearly whole page

% Specify the dimensions of each page

\oddsidemargin .25in    %   Note \oddsidemargin = \evensidemargin
\evensidemargin .25in
\marginparwidth 0.07 true in
%\marginparwidth 0.75 true in
%\topmargin 0 true pt           % Nominal distance from top of page to top of
%\topmargin 0.125in
\topmargin -0.5in
\addtolength{\headsep}{0.25in}
\textheight 8.5 true in       % Height of text (including footnotes & figures)
\textwidth 6.0 true in        % Width of text line.
\widowpenalty=10000
\clubpenalty=10000
\@twosidetrue \@mparswitchtrue \def\ds@draft{\overfullrule 5pt}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%                               S E C T I O N S
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Definitions for nicer (?) sections, etc., ideas from Pat Langley.
% Numbering for sections, etc. is taken care of automatically.

\def\@startsiction#1#2#3#4#5#6{\if@noskipsec \leavevmode \fi
   \par \@tempskipa #4\relax
   \@afterindenttrue
   \ifdim \@tempskipa <\z@ \@tempskipa -\@tempskipa \@afterindentfalse\fi
   \if@nobreak \everypar{}\else
     \addpenalty{\@secpenalty}\addvspace{\@tempskipa}\fi \@ifstar
     {\@ssect{#3}{#4}{#5}{#6}}{\@dblarg{\@sict{#1}{#2}{#3}{#4}{#5}{#6}}}}

\def\@sict#1#2#3#4#5#6[#7]#8{\ifnum #2>\c@secnumdepth
     \def\@svsec{}\else
     \refstepcounter{#1}\edef\@svsec{\csname the#1\endcsname}\fi
     \@tempskipa #5\relax
      \ifdim \@tempskipa>\z@
        \begingroup #6\relax
          \@hangfrom{\hskip #3\relax\@svsec.\hskip 0.1em}
                    {\interlinepenalty \@M #8\par}
        \endgroup
       \csname #1mark\endcsname{#7}\addcontentsline
         {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                      \protect\numberline{\csname the#1\endcsname}\fi
                    #7}\else
        \def\@svsechd{#6\hskip #3\@svsec #8\csname #1mark\endcsname
                      {#7}\addcontentsline
                           {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                             \protect\numberline{\csname the#1\endcsname}\fi
                       #7}}\fi
     \@xsect{#5}}

\def\@sect#1#2#3#4#5#6[#7]#8{\ifnum #2>\c@secnumdepth
     \def\@svsec{}\else 
     \refstepcounter{#1}\edef\@svsec{\csname the#1\endcsname\hskip 0.5em }\fi
     \@tempskipa #5\relax
      \ifdim \@tempskipa>\z@ 
        \begingroup #6\relax
          \@hangfrom{\hskip #3\relax\@svsec}{\interlinepenalty \@M #8\par}
        \endgroup
       \csname #1mark\endcsname{#7}\addcontentsline
         {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                      \protect\numberline{\csname the#1\endcsname}\fi
                    #7}\else
        \def\@svsechd{#6\hskip #3\@svsec #8\csname #1mark\endcsname
                      {#7}\addcontentsline
                           {toc}{#1}{\ifnum #2>\c@secnumdepth \else
                             \protect\numberline{\csname the#1\endcsname}\fi
                       #7}}\fi
     \@xsect{#5}}

\def\thesection {\arabic{section}}
\def\thesubsection {\thesection.\arabic{subsection}}
\def\section{\@startsiction{section}{1}{\z@}{-0.24in}{0.10in}
             {\large\bf\raggedright}}
\def\subsection{\@startsection{subsection}{2}{\z@}{-0.20in}{0.08in}
                {\normalsize\bf\raggedright}}
\def\subsubsection{\@startsection{subsubsection}{3}{\z@}{-0.18in}{0.08in}
                {\normalsize\sc\raggedright}}
\def\paragraph{\@startsiction{paragraph}{4}{\z@}{1.5ex plus
  0.5ex minus .2ex}{-1em}{\normalsize\bf}}
\def\subparagraph{\@startsiction{subparagraph}{5}{\z@}{1.5ex plus
  0.5ex minus .2ex}{-1em}{\normalsize\bf}}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%                              F O O T N O T E S
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Change the size of the footnote rule
%
% \renewcommand{\footnoterule}{\vspace{10pt}\hrule width 0mm}

\long\def\@makefntext#1{\@setpar{\@@par\@tempdima \hsize 
             \advance\@tempdima-15pt\parshape \@ne 15pt \@tempdima}\par
             \parindent 2em\noindent \hbox to \z@{\hss{\@thefnmark}. \hfil}#1}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%                               A B S T R A C T
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%% use \begin{abstract} .. \end{abstract} for abstracts.
\renewenvironment{abstract}
{\centerline{\large\bf Abstract}\vspace{0.7ex}%
  \bgroup\leftskip 20pt\rightskip 20pt\small\noindent\ignorespaces}%
{\par\egroup\vskip 0.25ex}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%                               KEYWORDS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%% use \begin{keywords} .. \end{keywords} for keywordss.
\newenvironment{keywords}
{\vskip 5pt \bgroup \leftskip 20pt \rightskip 20pt \topskip 10pt \small\noindent{\bf Keywords:} }%
{\par\egroup\vskip 0.25ex}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%                        FIRST PAGE, TITLE, AUTHOR
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Author information can be set in various styles:
% For several authors from the same institution:
% \author{Author 1 \and ... \and Author n \\
%         \addr{Address line} \\ ... \\ \addr{Address line}}
% if the names do not fit well on one line use
%         Author 1 \\ {\bf Author 2} \\ ... \\ {\bf Author n} \\
% To start a seperate ``row'' of authors use \AND, as in
% \author{Author 1 \\ \addr{Address line} \\  ... \\ \addr{Address line}
%         \AND
%         Author 2 \\ \addr{Address line} \\ ... \\ \addr{Address line} \And
%         Author 3 \\ \addr{Address line} \\ ... \\ \addr{Address line}}

% Title stuff, borrowed in part from aaai92.sty

\newlength\aftertitskip     \newlength\beforetitskip
\newlength\interauthorskip  \newlength\aftermaketitskip

%% Changeable parameters.
\setlength\aftertitskip{0.1in plus 0.2in minus 0.2in}
\setlength\beforetitskip{-0.1in plus 0.08in minus 0.08in}
\setlength\interauthorskip{0.08in plus 0.1in minus 0.1in}
\setlength\aftermaketitskip{0.3in plus 0.1in minus 0.1in}

%% overall definition of maketitle, @maketitle does the real work
\def\maketitle{\par
 \begingroup
   \def\thefootnote{\fnsymbol{footnote}}
   \def\@makefnmark{\hbox to 0pt{$^{\@thefnmark}$\hss}}
   \@maketitle \@thanks
 \endgroup
\setcounter{footnote}{0}
 \let\maketitle\relax \let\@maketitle\relax
 \gdef\@thanks{}\gdef\@author{}\gdef\@title{}\let\thanks\relax}

\def\@startauthor{\noindent \normalsize}
\def\@endauthor{}
\def\@starteditor{\noindent \small {\bf Editor:~}}
\def\@endeditor{\normalsize}
\def\@maketitle{\vbox{\hsize\textwidth
 \linewidth\hsize \vskip \beforetitskip
 {\begin{center} \Large\bf \@title \par \end{center}} \vskip \aftertitskip
 {\def\and{\unskip\enspace{\rm and}\enspace}%
  \def\addr{\scriptsize}%
  \def\email{\hfill\scriptsize}%
  \def\name{\textbf\normalsize}%
  \def\AND{\@endauthor\rm\hss \vskip \interauthorskip \@startauthor}
  \@startauthor \@author \@endauthor\rm\hss \vskip \interauthorskip  }

  \vskip \aftermaketitskip
  
  %\noindent \@starteditor \@editors \@endeditor
  \vskip \aftermaketitskip
}}

%\def\editor#1{\gdef\@editor{#1}}
%\def\editors#1{\gdef\@editors{#1}}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%
%%% Pagestyle
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%% Defines the pagestyle for the title page.
%% Usage: \melbaheading{1}{1993}{1-15}{8/93}{9/93}{14-115}{Jane Q. Public and A. U. Thor}
%%        \melbaheading{vol}{year}{pages}{Submitted date}{published date}{paper id}{authors}
%%
%% If your paper required revisions that were reviewed by the action editor, then indicate
%%  this by, e.g.
%%   \melbaheading{1}{1993}{1-15}{8/93; Revised 10/93}{12/93}{14-115}{Jane Q. Public and A. U. Thor}

\def\firstpageno#1{\setcounter{page}{#1}}


\def\melbaheading#1#2#3#4#5#6#7#8#9{\def\ps@melbatps{\let\@mkboth\@gobbletwo%

\if@accepted
  \begingroup
    \toks0={#8}%
    \edef\param{\the\toks0}%
    \expandafter\endgroup
  \ifx\param\empty
    \def\@oddhead{\parbox[t]{\textwidth}
      {\scriptsize \href{http://www.melba-journal.org}{Journal of Machine Learning for Biomedical Imaging}. #1. pp #4
        \hfill Submitted #5; Published #6}}%
    \def\@oddfoot{\parbox[t]{\textwidth}
      {\raggedright \scriptsize \copyright #3 #7. License: \href{https://creativecommons.org/licenses/by/4.0/}{CC-BY 4.0}. \\
      \url{#2}. \hfill}}
  \else
    \def\@oddhead{\parbox[t]{\textwidth}
      {\scriptsize \href{http://www.melba-journal.org}{Journal of Machine Learning for Biomedical Imaging}. #1. pp #4  \hfill Submitted #5; Published #6 \\
        Special Issue: #8 \\
        Guest Editors: #9 }}%
    \def\@oddfoot{\parbox[t]{\textwidth}
      {\raggedright \scriptsize \copyright #3 #7. License: \href{https://creativecommons.org/licenses/by/4.0/}{CC-BY 4.0}. \\
      \url{#2}. \hfill}}
  \fi
\else
  \def\@oddhead{\parbox[t]{\textwidth}
    {\scriptsize \href{http://www.melba-journal.org}{Journal of Machine Learning for Biomedical Imaging}. \hfill In submission}}%
  \def\@oddfoot{\parbox[t]{\textwidth}
    {\raggedright \scriptsize \copyright #3 #7. License: \href{https://creativecommons.org/licenses/by/4.0/}{CC-BY 4.0}. \hfill }}
\fi

\def\@evenhead{}\def\@evenfoot{}}%
\thispagestyle{melbatps}}

%% Defines the pagestyle for the rest of the pages
%% Usage: \ShortHeadings{Minimizing Conflicts}{Minton et al}
%%        \ShortHeadings{short title}{short authors}

\def\ShortHeadings#1#2{\def\ps@melbaps{\let\@mkboth\@gobbletwo%
\def\@oddhead{\hfill {\small\sc #1} \hfill}%
\def\@oddfoot{\hfill \small\rm \thepage \hfill}%
\def\@evenhead{\hfill {\small\sc #2} \hfill}%
\def\@evenfoot{\hfill \small\rm \thepage \hfill}}%
\pagestyle{melbaps}}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%                               MISCELLANY
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Define macros for figure captions and table titles

% Figurecaption prints the caption title flush left.
% \def\figurecaption#1#2{\noindent\hangindent 42pt
%                        \hbox to 36pt {\sl #1 \hfil}
%                        \ignorespaces #2}
% \def\figurecaption#1#2{\noindent\hangindent 46pt
%                        \hbox to 41pt {\small\sl #1 \hfil}
%                        \ignorespaces {\small #2}}
\def\figurecaption#1#2{\noindent\hangindent 40pt
                       \hbox to 36pt {\small\sl #1 \hfil}
                       \ignorespaces {\small #2}}
% Figurecenter prints the caption title centered.
\def\figurecenter#1#2{\centerline{{\sl #1} #2}}
\def\figurecenter#1#2{\centerline{{\small\sl #1} {\small #2}}}

%
%  Allow ``hanging indents'' in long captions
%
\long\def\@makecaption#1#2{
   \vskip 10pt
   \setbox\@tempboxa\hbox{#1: #2}
   \ifdim \wd\@tempboxa >\hsize               % IF longer than one line:
       \begin{list}{#1:}{
       \settowidth{\labelwidth}{#1:}
       \setlength{\leftmargin}{\labelwidth}
       \addtolength{\leftmargin}{\labelsep}
        }\item #2 \end{list}\par   % Output in quote mode
     \else                                    %   ELSE  center.
       \hbox to\hsize{\hfil\box\@tempboxa\hfil}
   \fi}


% Define strut macros for skipping spaces above and below text in a
% tabular environment.
\def\abovestrut#1{\rule[0in]{0in}{#1}\ignorespaces}
\def\belowstrut#1{\rule[-#1]{0in}{#1}\ignorespaces}

% Acknowledgments
\long\def\acks#1{\vskip 0.3in\noindent{\large\bf Acknowledgments}\vskip 0.2in
  \noindent #1}

% Ethics
\long\def\ethics#1{\vskip 0.3in\noindent{\large\bf Ethical Standards}\vskip 0.2in
\noindent #1}

% COI
\long\def\coi#1{\vskip 0.3in\noindent{\large\bf Conflicts of Interest}\vskip 0.2in
  \noindent #1}

% Research Note
\long\def\researchnote#1{\noindent {\LARGE\it Research Note} #1}

\renewcommand{\appendix}{\par
  \setcounter{section}{0}
  \setcounter{subsection}{0}
  \def\thesection{\Alph{section}}
\def\section{\@ifnextchar*{\@startsiction{section}{1}{\z@}{-0.24in}{0.10in}%
             {\large\bf\raggedright}}%
{\@startsiction{section}{1}{\z@}{-0.24in}{0.10in}
             {\large\bf\raggedright Appendix\ }}}}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%                               PROOF, THEOREM, and FRIENDS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\newcommand{\BlackBox}{\rule{1.5ex}{1.5ex}}  % end of proof
\newenvironment{proof}{\par\noindent{\bf Proof\ }}{\hfill\BlackBox\\\vspace{2mm}}
\newtheorem{example}{Example} 
\newtheorem{theorem}{Theorem}
\newtheorem{lemma}[theorem]{Lemma} 
\newtheorem{proposition}[theorem]{Proposition} 
\newtheorem{remark}[theorem]{Remark}
\newtheorem{corollary}[theorem]{Corollary}
\newtheorem{definition}[theorem]{Definition}
\newtheorem{conjecture}[theorem]{Conjecture}
\newtheorem{axiom}[theorem]{Axiom}




